Clean Me If You Can: A Large Collection of Real-World Addresses for Data Cleaning Benchmarking

There has been extensive research on automating and scaling data cleaning, i.e., the detection and correction of erroneous values in tabular data. Yet, existing approaches often perform well only within controlled environments. One of the major bottlenecks in data cleaning research is the lack of real-world datasets. In this paper, we address this gap by providing a large, dirty dataset with postal entries and their corresponding ground truth. We discuss the design decisions and challenges for obtaining the dataset. We demonstrate the limitations of existing cleaning approaches when faced with our proposed datasets and derive guidelines for future research.

==> experiments_results/effectiveness/de_slice/baran.csv <==
dataset,slice,error_rate,n_iterations,det_precision,det_recall,det_f1,corr_precision,corr_recall,corr_f1,runtime_seconds,peak_memory_mb
de_0.05,de,0.05,3,1.0,1.0,1.0,0.872686,0.6995,0.7764026666666667,686.2404666666666,1516.9133333333332
de_0.10,de,0.1,3,1.0,1.0,1.0,0.9042866666666667,0.6747916666666667,0.7728583333333333,835.8215,1675.1866666666665
de_0.20,de,0.2,3,1.0,1.0,1.0,0.7788186666666667,0.647396,0.7069933333333333,895.5606666666666,1685.9800000000002
de_0.48,de,0.48,3,1.0,1.0,1.0,0.5901743333333332,0.46018333333333333,0.517131,910.2522666666667,1632.0466666666664


==> experiments_results/effectiveness/de_slice/datawig.csv <==
dataset,slice,error_rate,n_iterations,det_precision,det_recall,det_f1,corr_precision,corr_recall,corr_f1,runtime_seconds,peak_memory_mb
de_0.05,de,0.05,3,0.06745666666666666,0.9989166666666667,0.12637833333333334,0.46752299999999997,0.4671666666666667,0.4673446666666667,25.25763333333333,2374.263333333333
de_0.10,de,0.1,3,0.13064299999999998,0.9990416666666667,0.231066,0.4723866666666667,0.4719583333333333,0.47217233333333336,25.25,2995.376666666667
de_0.20,de,0.2,3,0.24590333333333333,0.999146,0.3946703333333333,0.4474989999999999,0.44733333333333336,0.44741600000000004,24.409766666666666,3708.806666666667
de_0.48,de,0.48,3,0.5124996666666667,0.9997159999999999,0.6776206666666665,0.44284433333333334,0.4427493333333333,0.44279666666666667,23.140333333333334,4300.4766666666665


==> experiments_results/effectiveness/de_slice/glocks.csv <==
dataset,slice,error_rate,n_iterations,det_precision,det_recall,det_f1,corr_precision,corr_recall,corr_f1,runtime_seconds,peak_memory_mb
de_0.05,de,0.05,3,0.8774393333333332,0.6795833333333334,0.7659386666666667,0.7060073333333333,0.6629999999999999,0.6838280000000001,1348.1781666666666,334.6933333333333
de_0.10,de,0.1,3,0.8883823333333334,0.687125,0.7748973333333332,0.7089439999999999,0.6577500000000001,0.682388,950.4476333333333,339.0733333333333
de_0.20,de,0.2,3,0.906145,0.7200830000000001,0.8024703333333334,0.7115766666666667,0.650396,0.6796116666666666,703.6021000000001,350.87000000000006
de_0.48,de,0.48,3,0.9159849999999999,0.7450176666666667,0.821702,0.7223396666666666,0.640102,0.6787383333333333,513.4463999999999,356.4166666666667


==> experiments_results/effectiveness/de_slice/holoclean.csv <==
dataset,slice,error_rate,n_iterations,det_precision,det_recall,det_f1,corr_precision,corr_recall,corr_f1,runtime_seconds,peak_memory_mb
de_0.05,de,0.05,3,0.054582,0.7992500000000001,0.102186,0.2644686666666667,0.21325000000000002,0.23611400000000002,209.57356666666666,2571.4466666666667
de_0.10,de,0.1,3,0.10446899999999999,0.81225,0.185128,0.26267966666666664,0.20716666666666664,0.23164366666666666,205.65733333333333,2747.566666666666
de_0.20,de,0.2,3,0.20872600000000005,0.832125,0.333739,0.18051666666666666,0.12879133333333334,0.1503253333333333,193.29003333333333,2480.7966666666666
de_0.48,de,0.48,3,0.514979,0.836096,0.637376,0.030664999999999998,0.012485999999999999,0.017746666666666664,164.27059999999997,2765.83


==> experiments_results/effectiveness/de_slice/horizon.csv <==
dataset,system,error_rate,timestamp,n_rows,n_cols,n_actual_errors,n_detected,n_corrected,n_labeled_rows,det_precision,det_recall,det_f1,cor_precision,cor_recall,corr_f1,runtime_seconds,peak_memory_mb
de_sample_de_0.05,horizon,0.05,2026-05-19 14:32:15,10000,8,4000,60242,60242,0,0.065801,0.991,0.123408,0.463673,0.4595,0.461577,31.848,427.25
de_sample_de_0.10,horizon,0.1,2026-05-19 14:33:01,10000,8,8000,61907,61907,0,0.126205,0.976625,0.223526,0.455779,0.445125,0.450389,34.6731,420.85
de_sample_de_0.20,horizon,0.2,2026-05-20 09:28:13,10000,8,16000,64598,64598,0,0.22558,0.91075,0.361597,0.467609,0.425875,0.445767,35.7397,542.87
de_sample_de_0.48,horizon,0.48,2026-05-19 14:36:01,10000,8,38736,64821,64821,0,0.385816,0.645627,0.483,0.160902,0.103883,0.126253,108.594,1437.41


==> experiments_results/effectiveness/de_slice/raha.csv <==
dataset,slice,error_rate,n_iterations,det_precision,det_recall,det_f1,corr_precision,corr_recall,corr_f1,runtime_seconds,peak_memory_mb
de_0.05,de,0.05,3,0.8819553333333334,0.6985,0.7752053333333332,0.0,0.0,0.0,44.44553333333332,2123.8166666666666
de_0.10,de,0.1,3,0.8623523333333334,0.7372083333333332,0.7947223333333332,0.0,0.0,0.0,47.15903333333333,2200.35
de_0.20,de,0.2,3,0.8041253333333334,0.7590210000000001,0.779041,0.0,0.0,0.0,56.855199999999996,2347.2900000000004
de_0.48,de,0.48,3,0.8584679999999999,0.8749226666666666,0.8651610000000001,0.0,0.0,0.0,59.72366666666667,2266.71


==> experiments_results/effectiveness/de_slice/uniclean.csv <==
dataset,slice,error_rate,n_iterations,det_precision,det_recall,det_f1,corr_precision,corr_recall,corr_f1,runtime_seconds,peak_memory_mb
sample_de_0.05,sample_de_0.05,0.05,3,0.06486124495696062,0.9942413620430646,0.12177806399021912,0.4220599345253085,0.9864626250735727,0.5911816578063528,2400.839,415.5
sample_de_0.10,sample_de_0.10,0.10,3,0.12552049524231726,0.9923645011891351,0.22285312717612943,0.40754288597376387,0.9814702308626975,0.5759358288355417,2843.195,494.6
sample_de_0.20,sample_de_0.20,0.20,3,0.22758367945272417,0.9323157763042662,0.36585904702641486,0.41827697262479874,0.8521049753963915,0.5611161115669921,2971.426,585.4
sample_de_0.48,sample_de_0.48,0.48,3,0.46540685375828517,0.8527428231828635,0.602165840973923,0.2984970607841949,0.6335048231511254,0.4057917284125485,2959.638,611.5


==> experiments_results/effectiveness/full/baran.csv <==
dataset,slice,error_rate,n_iterations,det_precision,det_recall,det_f1,corr_precision,corr_recall,corr_f1,runtime_seconds,peak_memory_mb
full_0.05,full,0.05,3,1.0,1.0,1.0,0.8787076666666667,0.52475,0.6570733333333333,794.9648666666667,1746.54
full_0.10,full,0.1,3,1.0,1.0,1.0,0.7737793333333333,0.3415416666666667,0.4735243333333334,916.8428666666667,1740.0100000000002
full_0.20,full,0.2,3,1.0,1.0,1.0,0.7440256666666666,0.4576456666666666,0.566634,1061.0588,1688.7166666666665
full_0.51,full,0.51,3,1.0,1.0,1.0,0.19964700000000002,0.12137933333333333,0.1509653333333333,1182.6062333333332,1703.1333333333332


==> experiments_results/effectiveness/full/datawig.csv <==
dataset,slice,error_rate,n_iterations,det_precision,det_recall,det_f1,corr_precision,corr_recall,corr_f1,runtime_seconds,peak_memory_mb
full_0.05,full,0.05,3,0.05697633333333333,0.9959166666666667,0.10778533333333333,0.1919483333333333,0.19116666666666662,0.19155633333333333,25.567899999999998,5179.753333333333
full_0.10,full,0.1,3,0.112089,0.9979999999999999,0.201542,0.18560733333333332,0.18525,0.1854283333333333,25.210166666666666,6256.420000000001
full_0.20,full,0.2,3,0.225442,0.9762706666666666,0.36610366666666666,0.20367266666666664,0.19849999999999998,0.20101100000000002,24.73183333333333,7309.116666666666
full_0.51,full,0.51,3,0.5243316666666668,0.9992593333333333,0.6877580000000001,0.150923,0.15080033333333334,0.15086200000000002,23.15116666666667,8209.91


==> experiments_results/effectiveness/full/glocks.csv <==
dataset,slice,error_rate,n_iterations,det_precision,det_recall,det_f1,corr_precision,corr_recall,corr_f1,runtime_seconds,peak_memory_mb
full_0.05,full,0.05,3,0.6588916666666667,0.459,0.5410413333333333,0.44650066666666666,0.40758333333333335,0.4261546666666667,629.5897,355.5833333333333
full_0.10,full,0.1,3,0.8067073333333333,0.453875,0.5809120000000001,0.4419413333333333,0.3988333333333334,0.419282,526.9409666666667,361.45666666666665
full_0.20,full,0.2,3,0.9004436666666665,0.4613956666666667,0.610142,0.4454106666666667,0.39724966666666667,0.419954,11478.711333333333,373.0
full_0.51,full,0.51,3,0.960045,0.468296,0.6295183333333333,0.4567573333333333,0.393673,0.4228753333333333,1278.432,375.99


==> experiments_results/effectiveness/full/holoclean.csv <==
dataset,slice,error_rate,n_iterations,det_precision,det_recall,det_f1,corr_precision,corr_recall,corr_f1,runtime_seconds,peak_memory_mb
full_0.05,full,0.05,3,0.06424099999999999,0.5725,0.115519,0.203133,0.13291666666666668,0.16068866666666667,217.58200000000002,3320.14
full_0.10,full,0.1,3,0.12973900000000002,0.625875,0.214925,0.18747500000000003,0.122,0.14781133333333332,216.2867,4473.64
full_0.20,full,0.2,3,0.262923,0.6713749999999999,0.377867,0.15621166666666667,0.09106266666666667,0.11505233333333335,204.37873333333334,4175.6
full_0.51,full,0.51,3,0.6744140000000001,0.665967,0.6701640000000001,0.003759666666666667,0.0021,0.0026946666666666664,194.04099999999997,4020.463333333333

==> experiments_results/effectiveness/full/horizon.csv <==
dataset,system,error_rate,timestamp,n_rows,n_cols,n_actual_errors,n_detected,n_corrected,n_labeled_rows,det_precision,det_recall,det_f1,cor_precision,cor_recall,corr_f1,runtime_seconds,peak_memory_mb
full_sample_full_0.05,horizon,0.05,2026-05-19 16:12:09,10000,8,4000,77008,77008,0,0.047125,0.90725,0.089596,0.056765,0.0515,0.054004,5633.8907,1634.49
full_sample_full_0.10,horizon,0.1,2026-05-19 17:48:01,10000,8,8000,76955,76955,0,0.09438,0.907875,0.170985,0.05769,0.052375,0.054904,5741.4281,1605.72
full_sample_full_0.20,horizon,0.2,2026-05-19 19:22:47,10000,8,16000,76085,76085,0,0.195058,0.927562,0.322333,0.077286,0.071688,0.074382,5677.098,1538.52
full_sample_full_0.51,horizon,0.51,2026-05-19 23:19:03,10000,8,40957,69988,69988,0,0.446805,0.763508,0.563721,0.02942,0.022463,0.025475,14169.7115,1522.16


==> experiments_results/effectiveness/full/raha.csv <==
dataset,slice,error_rate,n_iterations,det_precision,det_recall,det_f1,corr_precision,corr_recall,corr_f1,runtime_seconds,peak_memory_mb
full_0.05,full,0.05,3,0.6792933333333333,0.6268333333333334,0.6392463333333334,0.0,0.0,0.0,75.72406666666666,2321.43
full_0.10,full,0.1,3,0.8398573333333333,0.5597083333333334,0.6714103333333332,0.0,0.0,0.0,74.5954,2378.3866666666668
full_0.20,full,0.2,3,0.7171376666666668,0.6636873333333333,0.675429,0.0,0.0,0.0,80.13213333333334,2441.4966666666664
full_0.51,full,0.51,3,0.8115096666666667,0.8123153333333333,0.8111306666666667,0.0,0.0,0.0,86.18306666666666,2522.5866666666666


==> experiments_results/effectiveness/full/uniclean.csv <==
dataset,slice,error_rate,n_iterations,det_precision,det_recall,det_f1,corr_precision,corr_recall,corr_f1,runtime_seconds,peak_memory_mb
sample_full_0.05,sample_full_0.05,0.05,3,0.05091573049368606,0.9137068534267133,0.09645648499211297,0.0856830002737476,0.4756838905775076,0.14520992806506297,3.7415000000000003,169.65
sample_full_0.10,sample_full_0.10,0.10,3,0.0985126253891387,0.8903338752032012,0.17739685068965438,0.0845505617977528,0.4070317782285328,0.14001628093441987,0.6114999999999999,200.60000000000002
sample_full_0.20,sample_full_0.20,0.20,3,0.18809222335081885,0.8451919469801176,0.3077063154841457,0.07012871726586774,0.27686915887850466,0.11191122650534761,0.444,207.9
sample_full_0.51,sample_full_0.51,0.51,3,0.5061780997017469,0.9285330467490597,0.6551884597030533,0.03719486531986532,0.3258064516129032,0.06676740011381953,3383.575,722.5


==> experiments_results/effectiveness/russia/baran.csv <==
dataset,slice,error_rate,n_iterations,det_precision,det_recall,det_f1,corr_precision,corr_recall,corr_f1,runtime_seconds,peak_memory_mb
russia_0.05,russia,0.05,3,1.0,1.0,1.0,0.6918766666666668,0.45508333333333334,0.5489533333333333,355.40450000000004,475.84
russia_0.10,russia,0.1,3,1.0,1.0,1.0,0.5795913333333335,0.4194583333333333,0.4866856666666666,446.4503333333334,599.3433333333334
russia_0.20,russia,0.2,3,1.0,1.0,1.0,0.506231,0.377333,0.43192666666666674,522.4987666666667,689.8733333333333
russia_0.65,russia,0.65,3,1.0,1.0,1.0,0.3985619999999999,0.3025363333333333,0.34364833333333333,550.3009333333333,654.4033333333333


==> experiments_results/effectiveness/russia/datawig.csv <==
dataset,slice,error_rate,n_iterations,det_precision,det_recall,det_f1,corr_precision,corr_recall,corr_f1,runtime_seconds,peak_memory_mb
russia_0.05,russia,0.05,3,0.06855466666666667,0.9748333333333333,0.12809766666666667,0.2615093333333333,0.25533333333333336,0.2583553333333333,29.751,987.8800000000001
russia_0.10,russia,0.1,3,0.13404133333333335,0.9727916666666667,0.2356073333333333,0.279043,0.2734583333333333,0.27621266666666666,27.9876,1477.6533333333334
russia_0.20,russia,0.2,3,0.25772666666666666,0.9950413333333333,0.40940966666666667,0.277423,0.276479,0.27695,27.53606666666667,2064.98
russia_0.65,russia,0.65,3,0.7215893333333333,0.971683,0.8280886666666668,0.27822933333333333,0.272449,0.27530099999999996,24.46066666666667,2575.4500000000003


==> experiments_results/effectiveness/russia/glocks.csv <==
dataset,slice,error_rate,n_iterations,det_precision,det_recall,det_f1,corr_precision,corr_recall,corr_f1,runtime_seconds,peak_memory_mb
russia_0.05,russia,0.05,3,0.5217003333333333,0.5313333333333333,0.5264576666666666,0.40538366666666664,0.35008333333333336,0.3757086666666667,390.65333333333336,347.5833333333333
russia_0.10,russia,0.1,3,0.6854123333333333,0.5479583333333333,0.6090213333333333,0.4133326666666666,0.35062499999999996,0.3794053333333333,355.9264666666666,348.01666666666665
russia_0.20,russia,0.2,3,0.8225236666666667,0.5728543333333332,0.6753520000000001,0.410617,0.33727100000000004,0.3703473333333333,354.86123333333336,354.31666666666666
russia_0.65,russia,0.65,3,0.9773166666666665,0.6122320000000001,0.7528480000000001,0.40847133333333335,0.31444500000000003,0.35534333333333334,356.5224666666666,359.0


==> experiments_results/effectiveness/russia/holoclean.csv <==
dataset,slice,error_rate,n_iterations,det_precision,det_recall,det_f1,corr_precision,corr_recall,corr_f1,runtime_seconds,peak_memory_mb
russia_exp_0.05,russia_exp,0.05,3,0.052818,0.78825,0.09900199999999999,0.326907,0.23033333333333336,0.27025133333333334,216.52743333333333,2609.523333333333
russia_exp_0.10,russia_exp,0.1,3,0.100051,0.80275,0.17792700000000003,0.3441366666666667,0.2397916666666667,0.2826416666666667,208.66953333333333,2441.3433333333337
russia_exp_0.20,russia_exp,0.2,3,0.199855,0.8435,0.32314499999999996,0.293669,0.213375,0.24716400000000002,201.3948333333333,2767.0166666666664
russia_exp_0.65,russia_exp,0.65,3,0.6506569999999999,0.8494670000000001,0.736888,0.002519,0.0008820000000000001,0.001307,207.7012,2194.6800000000003


==> experiments_results/effectiveness/russia/horizon.csv <==
dataset,system,error_rate,timestamp,n_rows,n_cols,n_actual_errors,n_detected,n_corrected,n_labeled_rows,det_precision,det_recall,det_f1,cor_precision,cor_recall,corr_f1,runtime_seconds,peak_memory_mb
russia_sample_russia_0.05,horizon,0.05,2026-05-29 17:29:21,10000,8,4000,60076,60076,0,0.065267,0.98025,0.122386,0.250701,0.24575,0.248201,16.5495,408.1
russia_sample_russia_0.10,horizon,0.1,2026-05-29 17:29:46,10000,8,8000,61034,61034,0,0.127044,0.96925,0.224643,0.266056,0.257875,0.261902,18.6772,403.94
russia_sample_russia_0.20,horizon,0.2,2026-05-29 17:30:25,10000,8,16000,62303,62303,0,0.239186,0.931375,0.380624,0.272447,0.25375,0.262766,31.9878,688.26
russia_sample_russia_0.65,horizon,0.65,2026-05-29 17:33:43,10000,8,52148,53934,53934,0,0.584288,0.604299,0.594125,0.102307,0.061824,0.077073,191.6887,1426.38


==> experiments_results/effectiveness/russia/raha.csv <==
dataset,slice,error_rate,n_iterations,det_precision,det_recall,det_f1,corr_precision,corr_recall,corr_f1,runtime_seconds,peak_memory_mb
russia_0.05,russia,0.05,3,0.8019426666666666,0.6991666666666667,0.7433420000000001,0.0,0.0,0.0,46.77363333333334,1450.8633333333335
russia_0.10,russia,0.1,3,0.7872743333333333,0.7140416666666667,0.7399676666666667,0.0,0.0,0.0,50.77296666666666,1539.9399999999998
russia_0.20,russia,0.2,3,0.7728809999999999,0.7668126666666667,0.7675510000000001,0.0,0.0,0.0,54.86709999999999,1665.2866666666669
russia_0.65,russia,0.65,3,0.9168046666666667,0.8956749999999999,0.9057923333333333,0.0,0.0,0.0,70.22456666666666,1773.6866666666667


==> experiments_results/effectiveness/russia/uniclean.csv <==
dataset,slice,error_rate,n_iterations,det_precision,det_recall,det_f1,corr_precision,corr_recall,corr_f1,runtime_seconds,peak_memory_mb
sample_russia_0.05,sample_russia_0.05,0.05,3,0.06622472322874748,0.9915,0.12415671418676867,0.245839636913767,0.9663032705649157,0.3919597989626388,2543.346,313.9
sample_russia_0.10,sample_russia_0.10,0.10,3,0.13009487289676375,0.983875,0.22980350936595803,0.2632448227671198,0.9413902771467515,0.4114376488935659,2815.245,402.8
sample_russia_0.20,sample_russia_0.20,0.20,3,0.25133766941142544,0.9805625,0.4001173139865456,0.25916247052074703,0.9289467671921408,0.40526263327596684,3085.788,499.6
sample_russia_0.65,sample_russia_0.65,0.65,3,0.6811479654411163,0.9585027230190994,0.7963674021660407,0.2174095710627401,0.8339344639705318,0.3449020074257358,3066.31,504.9
